TRICE: A Channel Estimation Framework for RIS-Aided Millimeter-Wave MIMO Systems

We consider the channel estimation problem in point-to-point reconfigurable intelligent surface (RIS)-aided millimeter-wave (mmWave) MIMO systems. By exploiting the low-rank nature of mmWave channels in the angular domains, we propose a non-iterative Two-stage RIS-aided Channel Estimation (TRICE) framework, where every stage is formulated as a multidimensional direction-of-arrival (DOA) estimation problem. As a result, our TRICE framework is very general in the sense that any efficient multidimensional DOA estimation solution can be readily used in every stage to estimate the associated channel parameters. Numerical results show that the TRICE framework has a lower training overhead and a lower computational complexity, as compared to benchmark solutions.

==> texresults/texFigs/data/NMSE_12_4416_8848.txt <==
Ind,d1,d2,d3,d4
1,0.081591,1.2062,3.694,3.6249
2,0.025801,1.0228,1.5054,0.84399
3,0.0081591,0.56137,0.62305,0.12105
4,0.0025801,0.2054,0.15233,0.049765
5,0.00081591,0.029274,0.057479,0.037016
6,0.00025801,0.0034658,0.019577,0.034535
7,8.1591e-05,0.0006239,0.0088338,0.032885


==> texresults/texFigs/data/NMSE_12_8816_1111.txt <==
Ind,d1
1,1.9847
2,0.727
3,0.24841
4,0.11552
5,0.085738
6,0.082744
7,0.078629


==> texresults/texFigs/data/NMSE_12_8816_4424.txt <==
Ind,d1,d2,d3,d4
1,0.021105,1.0234,1.1839,1.0965
2,0.006674,1.0041,0.47,0.17504
3,0.0021105,0.61309,0.119163,0.10285
4,0.0006674,0.19244,0.036141,0.081361
5,0.00021105,0.028939,0.014838,0.078548
6,6.674e-05,0.0021459,0.011778,0.077164
7,2.1105e-05,0.00023599,0.010254,0.074726


==> texresults/texFigs/data/NMSE_12_8816_8848.txt <==
Ind,d1,d2,d3,d4
1,0.021105,1.5234,0.86,0.65
2,0.006674,1.0041,0.2048,0.17504
3,0.0021105,0.61309,0.060685,0.10285
4,0.0006674,0.19244,0.020319,0.081361
5,0.00021105,0.028939,0.0080292,0.078548
6,6.674e-05,0.0021459,0.0041452,0.077164
7,2.1105e-05,0.00023599,0.0033594,0.074726


==> texresults/texFigs/data/NMSE_22_8816_8848.txt <==
Ind,d1,d2,d3,d4
1,0.097783,1.6624,2.7252,1.478
2,0.030922,1.0249,0.70529,0.506
3,0.0097783,0.64317,0.24009,0.21543
4,0.0030922,0.30885,0.0807,0.10729
5,0.00097783,0.14212,0.029393,0.08511
6,0.00030922,0.034956,0.011686,0.078028
7,9.7783e-05,0.0073932,0.0055078,0.076965


==> texresults/texFigs/data/NMSE_23_8816_8848.txt <==
Ind,d1,d2,d3,d4
1,0.25325,1.4108,1.40647,1.3559
2,0.080084,1.1042,0.9927,0.9394
3,0.025325,0.91263,0.6531,0.46969
4,0.0080084,0.59302,0.30646,0.18937
5,0.0025325,0.32315,0.10033,0.099004
6,0.00080084,0.17785,0.028004,0.07862
7,0.00025325,0.069475,0.0115,0.076329


==> texresults/texFigs/data/data2pi.txt <==
Ind,d1,d2,d3,d4,d5
1,2.0364,2.4364,2.0683,2.0652,1.6151
2,0.6276,0.7776,0.4251,0.1745,0.0606
3,0.5531,0.5731,0.1315,0.0349,0.0135
4,0.5334,0.5434,0.1287,0.0305,0.0101
5,0.5341,0.5441,0.1313,0.0304,0.0095

==> texresults/texFigs/data/fig1_1_2.txt <==
Ind,d1,d2,d3
1,1.0338,1.9607,0.8327
2,0.40866,0.16374,0.053031
3,0.012832,0.0057098,0.038842
4,0.00022506,0.0020822,0.032584
5,1.01677e-06,0.0017124,0.032524
6,1.0389e-06,0.0017112,0.03251


==> texresults/texFigs/data/fig1_2_2.txt <==
Ind,d1,d2,d3,d4,d5
1,4.2651,3.5637,2.0266,4.2821,0
2,0.6997,0.40682,0.34175,0.6846,3.4517
3,0.13885,0.032075,0.048004,0.0954,0.5216
4,0.0081425,0.0055393,0.03435,0.0412,0.1987
5,0.00011192,0.0033428,0.033615,0.0377,0.1725
6,6.1197e-06,0.0029722,0.033443,0.0376,0

==> texresults/texFigs/data/fig1_2_3.txt <==
Ind,d1,d2,d3
1,1.3318,5.7329,5.8114
2,0.8369,0.76912,0.56285
3,0.24127,0.10526,0.069167
4,0.070337,0.013096,0.040627
5,0.012135,0.0086832,0.039606
6,0.00019736,0.0070265,0.038333


==> texresults/texFigs/data/fig3_16.txt <==
Ind,d1,d2,d3
1,0.15356,0.12552,0.068354
2,0.14371,0.05285,0.055238
3,0.13885,0.032075,0.048004
4,0.12656,0.0251,0.043274
5,0.12167,0.023136,0.040786




==> texresults/texFigs/data/fig3_4.txt <==
Ind,d1,d2,d3
1,0.45212,0.14358,0.085905
2,0.42578,0.065737,0.062828
3,0.41618,0.043429,0.051257
4,0.3873,0.035265,0.045035
5,0.35293,0.031929,0.042072


==> texresults/texFigs/data/fig3_9.txt <==
Ind,d1,d2,d3
1,0.57336,0.51461,0.53948
2,0.5048,0.149,0.2103
3,0.44784,0.031939,0.096979
4,0.4094,0.0251,0.0811
5,0.350655,0.020389,0.07501
6,0.3220,0.0195,0.072
7,0.30364,0.019302,0.070331



==> texresults/texFigs/data/fig3ks16.txt <==
Ind,d1,d2,d3
1,0.1605,0.0932,0.0584
2,0.1491,0.04605,0.0503
3,0.138,0.032,0.048
4,0.1255,0.029,0.0465
5,0.1164,0.0270,0.0447


==> texresults/texFigs/data/fig3ks4.txt <==
Ind,d1,d2,d3
1,0.4649,0.1193,0.0959
2,0.4385,0.0853,0.0636
3,0.3901,0.0601,0.0576
4,0.3767,0.048,0.0496
5,0.3615,0.03917,0.0466

